TrojanedCM: A Repository of Trojaned Large Language Models of Code

With the rapid growth of research in trojaning deep neural models of source code, we observe that there is a need of developing a benchmark trojaned models for testing various trojan detection and unlearning techniques. In this work, we aim to provide the scientific community with diverse trojaned code models, that cover a variety of state-of-the-art architectures, on which they can examine such techniques. We thus present TrojanedCM, a publicly available repository of clean and poisoned models of source code. We provide poisoned models for two code classification tasks (defect detection and clone detection) and a code generation task (text-to-code generation). We finetuned popular pretrained code models such as CodeBERT, PLBART, CodeT5, CodeT5+, on poisoned datasets that we generated from benchmark datasets (Devign, BigCloneBench, CONCODE) for the above mentioned tasks. The repository also provides full access to the architecture and parameters of the models, allowing practitioners to investigate different white-box analysis techniques. In addition to the poisoned models, we also provide a poisoning framework using which practitioners can deploy various poisoning strategies for the different tasks and models of source code. All the material are accessible via this link: https://github.com/UH-SERG/TrojanedCM.

==> notes/description-of-samples.txt <==
Src -- Chatgpt

Defect detection sample (figure figs/dci-vr-defect.pdf)
https://chat.openai.com/share/2f7e92a1-f7eb-467d-860a-ee8bd53ae35b

This code appears to be a realization function for a MIPS CPU in a QEMU-based emulator or virtual machine context. Let's break down the code:


static void mips_cpu_realizefn(DeviceState *dev, Error **errp) {
    MIPSCPU *cpu = MIPS_CPU(dev);
    MIPSCPUClass *mcc = MIPS_CPU_GET_CLASS(dev);

    cpu_reset(CPU(cpu));
    mcc->parent_realize(dev, errp);
}

Function Signature:

static void mips_cpu_realizefn(DeviceState *dev, Error **errp)
This function is declared as static, indicating that it is intended to be used only within the current source file. It takes two parameters:

dev: A pointer to a DeviceState structure. This is likely a generic representation of a hardware device in QEMU.
errp: A pointer to a pointer to an Error structure. This is used to report errors.
Variable Declarations:

MIPSCPU *cpu = MIPS_CPU(dev);

Declares a pointer cpu of type MIPSCPU and initializes it with the result of the macro MIPS_CPU(dev). This macro is likely used to cast the dev pointer to a MIPSCPU type.
MIPSCPUClass *mcc = MIPS_CPU_GET_CLASS(dev);

Declares a pointer mcc of type MIPSCPUClass and initializes it with the result of the macro MIPS_CPU_GET_CLASS(dev). This macro is likely used to obtain the class of the MIPS CPU.
Resetting the CPU:

cpu_reset(CPU(cpu));
Calls the cpu_reset function, passing the CPU component of the MIPSCPU structure (CPU(cpu)). This function is likely responsible for resetting the state of the CPU.
Calling Parent Realize Function:

mcc->parent_realize(dev, errp);
Calls the parent_realize function of the MIPS CPU class (mcc), passing the dev and errp parameters. This suggests that there is a hierarchy of classes, and the current class is invoking the realization process of its parent class.
In summary, this code is part of the realization process for a MIPS CPU in a virtualized environment. It resets the CPU state and then invokes the realization process of its parent class. The specifics of the implementation would depend on the rest of the codebase and the architecture of the virtual machine or emulator.

==> todo.txt <==



DONE examples
DONE contributions



